Long-Term Open-Pit Mine Planning with Large Neighbourhood Search

We present a Large Neighbourhood Search based approach for solving complex long-term open-pit mine planning problems. An initial feasible solution, generated by a sliding windows heuristic, is improved through repeated solves of a restricted mixed-integer program. Each iteration leaves only a subset of the variables in the planning model free to take on new values. We form these subsets through the use of neighbourhood formation strategies that exploit model structure. We show that our approach is able to find near-optimal solutions to problems that cannot be solved by an off-the-shelf solver in a reasonable time frame, or with reasonable computational resources. Our method substantially reduces the solve times required for large models, allowing mine planners to explore multiple scenarios in a timely fashion. Our approach is being used by Rio Tinto to solve large long-term mine planning problems, and has been responsible for generating millions of dollars in value insights.

==> PaperData/OT_FULL.csv <==
TIME	GAP
1.6333  27.09040248
11.80000002	27.09040248
17.89999998	26.18323097
83.78333334	26.18323101
93.64999998	26.18323101
102.2	26.18323101
115.9833334	26.18323101
154.7833333	26.18323101
167.6833333	26.18323101
167.8833334	26.18323101
201.7166666	26.18323101
211.6333333	22.56297236
225.5833333	22.56297235
232.9666667	22.56297235
244.8833333	22.56297235
256.4	22.56297235
282.4	22.56297235
293.7166667	22.56297235
301.55	22.56297235
303.55	22.56297235
310.6333333	22.56297235
319	22.56297235
319.1666666	22.56297235
346.6333333	22.56297235
350.5833334	22.56297235
351.05	22.56297235
372.4666667	22.56297235
389	19.49702596
390.65	19.49702601
398.45	19.49702601
588.5833333	19.49677547
1430.933333	5.556906305
1431.566666	5.534826083
1432.2	5.52121213
1432.2	5.521212093
1454.65	5.519385894
1486.766666	5.519016701
1486.783333	5.464739824
1486.783333	5.438887035
1970.966666	5.438886993
1970.966666	5.438886224
1970.983333	5.436537596
1970.983333	5.434543286
3438.683333	5.407937129
3438.7	5.407769285
3573.233333	5.407769302
3573.233333	5.390318053
3706.633333	5.382973256
3706.65	5.382312288
3706.65	5.378375116
3706.65	5.373919553
3706.65	5.370399627
3706.666667	5.370195625
3995.8	5.370195652
3995.816666	5.361453751
3995.816666	5.355846488
4133.283334	5.35584645
4133.283334	5.354497299
4133.3	5.35412498
4133.3	5.345168099
4228.316666	5.333939972
4320	5.333939966
4320	5.333760629


==> PaperData/ot_mins_s1.dat <==
GAP	TIME
27.1	1.6333333333333335
25.963038958548125	24.71666666666667
14.543173460883569	27.85
13.005177400522463	31.05
11.000848760190522	42.95
10.94666461714257	61.5
10.936002263412202	76.01666666666667
10.936002263412202	90.43333333333334
10.502044466586296	102.13333333333334
10.469185030999077	120.63333333333335
10.389023517044414	133.3
10.3833046182254	146.01666666666665
10.07942753690996	157.05
9.841560118234336	169.88333333333333
9.831091625480886	182.58333333333334
9.831091625480886	193.4
9.831091625480886	210.91666666666666
9.831091625480886	222.90000000000003
9.831091625480886	232.96666666666667
9.831091625480886	244.85000000000002
9.831091625480886	262.2
9.831091625480886	272.15000000000003
9.831091625480886	286.25000000000006
9.795615066705302	298.8666666666667


==> PaperData/ot_mins_s10.dat <==
GAP	TIME
27.1	1.6333333333333335
18.7394881672019	3.0166666666666666
14.751186289114168	5.133333333333334
13.462107723112887	7.733333333333334
13.108311440241643	19.2
12.246211675897301	37.083333333333336
10.863692119022629	48.43333333333334
10.361398327833921	60.083333333333336
10.350735974103554	76.25000000000001
10.350735974103554	100.13333333333334
10.350735974103554	108.53333333333333
10.350735974103554	121.13333333333334
10.350735974103554	136.68333333333337
10.350735974103554	151.73333333333332
10.350735974103554	168.5666666666667
10.350735974103554	171.73333333333335
10.350735974103554	180.0666666666667
10.350735974103554	192.08333333333334
10.350735974103554	194.60000000000002
10.350735974103554	197.23333333333335
10.350735974103554	212.58333333333337
10.350735974103554	215.70000000000002
10.350735974103554	227.4


==> PaperData/ot_mins_s2.dat <==
GAP	TIME
27.1	1.6333333333333335
18.030538574620998	3.0833333333333335
14.087212443177725	15.400000000000002
12.155193947235357	29.55
11.847730437846977	42.716666666666676
11.329540046551177	60.21666666666667
11.245985965500488	71.95
11.215259000659342	84.51666666666667
11.149733990461819	98.38333333333334
11.138005401358415	110.9
11.074128209464677	123.98333333333335
10.977876234426006	135.48333333333335
10.80340135520183	147.58333333333334
9.322691213519331	159.78333333333333
9.01338602485025	175.70000000000002
8.780655922062893	189.53333333333333
8.560235991309685	203.63333333333335
8.521173004461161	216.3
8.513515495872989	227.68333333333334
8.486956542035532	239.08333333333337
8.427538152610854	252.68333333333334
8.39855593656195	272.0666666666667
8.39855593656195	287.70000000000005
8.229606095179873	303.2666666666667
8.151867843436657	317.40000000000003


==> PaperData/ot_mins_s3.dat <==
GAP	TIME
27.1	1.6333333333333335
14.378100839039806	17.75
13.341041543029	29.95
13.33881214179447	31.900000000000002
13.065274303366344	46.76666666666667
12.114773933548422	53.75000000000001
11.965210189857922	65.53333333333333
11.965210189857922	67.78333333333335
10.659362649353428	79.66666666666667
10.374290082798817	88.05000000000001
9.93441952617698	99.76666666666667
9.865308087906516	111.93333333333335
9.846309712168772	123.03333333333333
9.838070620649852	134.95
9.837973690161395	149.55
9.83448419257691	161.36666666666667
9.826535892523365	173.55
9.707020600254806	186.70000000000002
9.678910758602022	199.28333333333336
9.677456801275152	216.41666666666669
9.675130469552164	225.20000000000002
9.675130469552164	235.88333333333335
9.675130469552164	251.18333333333334
9.675130469552164	263.8833333333334


==> PaperData/ot_mins_s4.dat <==
GAP	TIME
27.1	1.6333333333333335
18.7394881672019	55.25
14.751186289114168	57.550000000000004
13.153093325909182	68.9
11.154774375861628	75.2
10.5685387816684	84.71666666666668
10.376519484033349	96.96666666666667
10.350735974103554	100.95000000000002
10.350639043615095	104.05000000000001
10.350639043615095	107.61666666666667
10.350639043615095	122.18333333333335
10.350639043615095	127.31666666666668
10.350639043615095	131.53333333333336
10.350639043615095	135.58333333333334
10.350639043615095	147.83333333333334
10.350639043615095	164.58333333333334
10.350639043615095	180.63333333333333
10.350639043615095	193.43333333333334
10.350639043615095	197.8
10.350639043615095	213.8666666666667
10.350639043615095	227.8
10.350639043615095	244.80000000000004
9.683854213513372	259.5166666666667
9.162368185610005	276.5166666666667


==> PaperData/ot_mins_s5.dat <==
GAP	TIME
27.1	1.6333333333333335
18.740069750132644	3.066666666666667
15.551735193287758	7.283333333333334
15.473512289102253	9.216666666666669
15.328407347880816	11.166666666666668
15.326274877134741	13.216666666666669
15.326274877134741	22.86666666666667
15.006404265223752	27.533333333333335
13.607988108241988	32.38333333333334
12.37987881948071	44.68333333333334
12.200557415833641	51.85000000000001
12.082011428449661	65.60000000000001
12.033643114709182	70.56666666666668
11.865080995280938	85.08333333333334
11.659491429261784	99.63333333333334
11.35212485036186	116.08333333333334
11.110574073124836	128.9666666666667
9.944791088441974	142.03333333333336
9.897101288120698	157.26666666666668
9.859686119575958	175.16666666666669
9.630251653396169	189.98333333333332
9.515485955062045	202.35000000000002
9.507149933054666	218.48333333333335
9.499686285443412	230.9


==> PaperData/ot_mins_s6.dat <==
GAP	TIME
27.1	1.6333333333333335
18.7394881672019	3.0500000000000003
14.751186289114168	7.733333333333334
10.714709958262874	19.05
10.563304535291673	22.85
10.563304535291673	32.31666666666667
10.563304535291673	35.583333333333336
10.563304535291673	38.35000000000001
10.563304535291673	52.60000000000001
10.563304535291673	58.96666666666667
10.563304535291673	67.93333333333334
10.48091362010248	76.0
10.351026765568927	78.8
10.350735974103554	100.88333333333334
10.350735974103554	103.83333333333334
10.350735974103554	121.10000000000001
10.350735974103554	129.08333333333334
10.350735974103554	138.38333333333335
10.350735974103554	141.60000000000002
10.350735974103554	153.50000000000003
10.350735974103554	156.83333333333334
10.350735974103554	159.68333333333334
10.350735974103554	163.50000000000003


==> PaperData/ot_mins_s7.dat <==
GAP	TIME
27.1	1.6333333333333335
18.788438063873127	3.1833333333333336
14.755548161094772	5.566666666666667
13.514062464926308	16.900000000000002
13.33881214179447	19.183333333333334
13.152996395420724	23.1
13.049474633747712	26.133333333333336
11.47125242067659	36.483333333333334
10.430509766104384	49.28333333333333
10.367504948606767	55.63333333333334
10.350735974103554	72.03333333333335
10.350639043615095	75.48333333333333
10.350639043615095	81.83333333333334
10.350639043615095	86.48333333333333
10.350639043615095	104.13333333333334
10.350639043615095	122.2
9.920364605350589	136.4666666666667
9.163046699029211	155.26666666666668
9.141721991568478	174.25
9.139589520822405	193.28333333333333
8.245211903821591	206.95000000000002
8.245114973333132	221.76666666666668
8.215066521911192	239.4666666666667
8.170963149662857	255.73333333333335
8.169412261847532	272.8833333333334


==> PaperData/ot_mins_s8.dat <==
GAP	TIME
27.1	1.6333333333333335
14.648633832325736	3.9333333333333336
13.95558083985193	6.750000000000001
10.931058808500852	21.416666666666668
10.623595299112472	32.9
10.563304535291673	44.03333333333333
10.563304535291673	48.083333333333336
9.978619828913772	61.53333333333334
9.906406615012655	70.98333333333335
9.816164330258372	82.0
9.747731405407114	93.01666666666668
9.747537544430198	103.60000000000001
9.746374378568703	114.13333333333334
9.48272344996328	125.41666666666669
9.451705693656761	137.76666666666668
9.438135425272659	155.33333333333334
9.388313154205312	166.76666666666668
9.388313154205312	177.88333333333335
9.388313154205312	187.65
9.388313154205312	197.28333333333333
9.388313154205312	202.70000000000002
9.388313154205312	210.9
9.388313154205312	219.0666666666667
9.388313154205312	232.98333333333335
9.388313154205312	244.88333333333335


==> PaperData/ot_mins_s9.dat <==
GAP	TIME
27.1	1.6333333333333335
18.7394881672019	3.1333333333333337
15.551735193287758	15.683333333333334
15.551735193287758	17.71666666666667
15.474675454963748	29.583333333333336
13.908957274903692	41.51666666666667
12.121171345786642	54.71666666666667
11.77551722394586	67.43333333333334
11.419976192282375	80.60000000000001
11.354063460131018	93.86666666666667
11.307149103717409	111.60000000000001
11.219330081174572	129.16666666666669
11.216325236032379	141.36666666666667
10.871737349564633	158.43333333333334
9.652157943787648	170.78333333333333
9.182142005255411	184.18333333333334
9.130381124418905	195.73333333333335
9.11555075968485	212.56666666666666
9.072513622809554	227.85
9.072513622809554	239.81666666666666
9.046051599460554	254.15000000000003
9.009411874823478	266.95
9.001463574769932	281.1
8.994193788135592	299.7333333333334


==> PaperData/pilbara_best_lns_mins_s1.dat <==
GAP	TIME
9.32	0.0
8.2	81.66666666666667
8.216210390055725	96.15
8.122576271461131	103.25000000000001
7.9132672818147896	117.18333333333334
7.77492638873263	124.26666666666668
7.6644099916602135	131.46666666666667
7.607510460494217	138.60000000000002
7.537949220469854	152.58333333333334
7.508717867920291	166.38333333333335
7.448691988888031	173.65000000000003
7.261736386485474	187.66666666666669
7.0608685360780425	194.75000000000003
6.994433643919942	208.68333333333337
6.933782495314429	215.76666666666668
6.8868872773204775	224.38333333333333
6.78715678038667	231.61666666666667
6.63255887839994	245.55000000000004
6.562841320982263	259.48333333333335
6.492967446171274	266.5833333333333
6.35587709223562	273.81666666666666
6.35587709223562	287.76666666666665
6.2414527603303736	294.85
6.225039434032491	302.05000000000007
6.209876646881112	315.96666666666664
6.179863707364983	323.18333333333334
6.126715793638502	330.30000000000007
6.075756323418408	337.5166666666667
6.070285214652446	351.61666666666673
6.045118114329025	358.83333333333337
5.884580151396394	366.03333333333336
5.803295106873542	379.90000000000003
5.790164445835235	393.85
5.782817528349516	401.1166666666667
5.768748962951331	415.0666666666667
5.748115067033991	422.1333333333333
5.65901415284548	436.25000000000006
5.5825749475153374	443.4166666666667
5.557407847191916	450.70000000000005
5.529427033788858	457.85
5.514889516210732	471.85
5.504572568252063	480.6166666666667
5.472840137409488	494.4333333333334
5.454551002391847	503.58333333333337
5.452206241492149	510.7166666666667
5.430009171641678	524.65
5.408281053971146	531.9166666666667
5.408281053971146	539.0000000000001
5.397807788619164	552.8333333333334
5.393118266819768	566.7500000000001
5.380300240568088	574.1166666666668
5.359978979437375	581.35
5.347629905365634	588.5666666666667
5.330122357314559	602.5833333333334
5.325432835515163	609.7
5.320118044142515	616.95
5.313865348409989	624.2666666666668
5.276192856621513	631.5
5.268689621742481	645.5666666666667
5.262436926009953	659.6500000000001
5.2588416259637505	673.4666666666667
5.250556804118152	687.25
5.239458269192917	694.3833333333333
5.21601066019594	705.1
5.046406288451145	712.3333333333334
4.9799713962930445	719.4333333333333
4.952146900283299	726.5333333333334
4.919007612900906	733.6166666666668
4.8778961384595405	740.7
4.842412090177451	754.7166666666667
4.833501998758599	767.7333333333333
4.778947228492301	781.6666666666667
4.733458867038166	788.8166666666667
4.711261797187696	796.0333333333334
4.6875015534040925	803.2500000000001


==> PaperData/pilbara_best_lns_mins_s10.dat <==
GAP	TIME
9.32	0.0
8.2	81.66666666666667
8.141959628231966	91.33333333333334
7.892320751110825	105.46666666666668
7.500589363468005	119.61666666666667
7.3572463137998225	131.65
7.170759663577204	138.91666666666669
6.81466864160979	152.83333333333334
6.610830760729408	159.98333333333335
6.500001728870367	167.3
6.391361140517709	181.21666666666667
6.276155221645899	194.98333333333335
6.048869731768542	208.95000000000002
5.816738402698475	222.8
5.72935697983641	230.08333333333334
5.62353010456339	237.20000000000002
5.443608784859924	251.01666666666668
5.3752980839820665	258.1
5.3615421533705065	271.85
5.3460667314325026	282.75
5.312771126656797	296.8833333333333
5.237895095259785	302.15000000000003
5.154890559410489	309.23333333333335
5.136601424392847	316.28333333333336
5.073449197494324	323.3333333333333
5.056723236409814	330.6333333333334
4.987630948565391	337.76666666666665
4.9508963611367935	344.6
4.9374530653118605	350.56666666666666
4.92510399124012	357.68333333333334
4.92166500858723	366.9666666666667
4.889619942958029	374.01666666666665
4.8478831989434115	381.11666666666673
4.8191207985737865	388.25000000000006
4.802082202702651	402.23333333333335
4.798643220049761	416.01666666666665
4.766754471813873	429.6333333333333
4.662803405260611	435.8166666666667
4.657488613887963	449.70000000000005
4.642325826736585	463.6166666666667
4.625130913472136	470.76666666666665
4.625130913472136	481.70000000000005
4.614970282906779	490.78333333333336
4.606216508881241	504.5666666666667
4.59777536964233	511.85
4.585582612963902	517.4166666666667
4.555882308234398	524.4833333333333
4.547284851602174	531.7666666666667
4.543689551555971	541.95
4.538843712363263	549.1
4.531653112270857	556.3000000000001
4.528995716584532	563.35
4.526338320898208	575.1500000000001
4.520241942558995	582.2333333333333
4.517428229479357	596.3166666666667
4.513363977253214	610.3166666666667
4.505391790194243	617.5333333333334
4.504297568441051	624.65
4.503047029294545	628.6
4.5013275379681	642.4
4.498982777068402	649.4333333333334
4.4814752290173265	656.6500000000001
4.425982554391149	663.7333333333333
4.424575697851331	670.3666666666668
4.353451283893836	677.6166666666667
4.3486054447011275	684.7666666666667
4.343603288115106	692.0500000000001
4.3353184662695075	705.8333333333334
4.321875170444574	719.5333333333333
4.314997205138795	726.6666666666667
4.294363309221456	737.8833333333334
4.288110613488929	743.1333333333334
4.283108456902907	757.2833333333333
4.279513156856703	764.45
4.2756052220238745	771.6
4.269821478471287	780.75
4.266226178425084	788.0333333333333
4.2610677044457494	802.1166666666668


==> PaperData/pilbara_best_lns_mins_s2.dat <==
GAP	TIME
9.32	0.0
8.2	81.66666666666667
7.99939816553035	89.38333333333334
7.659564152467506	103.15
7.610949443147108	110.33333333333334
7.37631703578403	122.46666666666667
7.322700169877611	136.21666666666667
7.196395716080565	143.4666666666667
7.087598810334594	150.71666666666667
7.013817000690775	157.81666666666666
6.940347825833583	165.08333333333334
6.5642481775220825	174.15
6.475303580726885	181.31666666666666
6.439819532444795	188.48333333333335
6.419029319134141	202.31666666666666
6.381200509952353	209.53333333333333
6.371508831566937	223.43333333333337
6.37119619678031	230.66666666666669
6.234418477631281	244.4
6.23191739933827	258.1333333333333
6.2122214077808104	265.3833333333333
6.131561632831211	279.15
6.115148306533328	286.26666666666665
6.059499314513837	300.0166666666667
6.047775510015349	307.1
5.9624262132663555	314.2666666666667
5.915687312665716	328.35
5.900055573334398	342.0833333333333
5.895366051535002	352.1666666666667
5.890520212342294	359.3833333333333
5.883329612249888	373.3333333333333
5.851128229227374	387.08333333333337
5.840654963875391	394.1666666666667
5.834402268142864	401.35
5.78203594138295	415.3
5.76140204546561	429.3
5.72294796671057	438.1666666666667
5.691997122834561	451.9666666666667
5.689964996721489	465.70000000000005
5.597268782486776	479.6333333333333
5.5531872775724604	486.75
5.516765324930491	497.6833333333334
5.490035050673938	504.91666666666674
5.448610941445946	511.9833333333334
5.44439037182649	519.0833333333334
5.436887136947457	532.9833333333333
5.430165489034991	546.7166666666667
5.424381745482404	553.8666666666667
5.424381745482404	562.85
5.397651471225851	576.8833333333333
5.3918677276732625	590.6833333333334
5.383426588434351	604.6999999999999
5.284321361073798	613.4833333333333
5.12987977648038	627.2166666666668
5.031243501299766	634.2666666666667
4.946519474124026	641.3333333333334
4.910722791055308	655.1333333333333
4.888213086418211	662.3333333333334
4.886806229878392	669.4166666666667
4.785199924224828	676.6333333333333
4.754249080348819	683.7
4.734709406184672	690.9000000000001
4.6873452360107795	697.9666666666667
4.656081757348144	705.05
4.636854717970624	712.1500000000001
4.621535613425933	726.0833333333334
4.601839621868472	733.35
4.596212195709198	740.5166666666667
4.592616895662995	747.6500000000001
4.58448839121071	754.7333333333333
4.57807937808487	761.8333333333334
4.576047251971798	775.8666666666667
4.566824525766321	782.9333333333334
4.562603956146865	790.1833333333334
4.520398259952308	797.4000000000001
4.51758454687267	804.5500000000001


==> PaperData/pilbara_best_lns_mins_s3.dat <==
GAP	TIME
9.32	0.0
8.2	81.66666666666667
8.023939996280518	96.16666666666667
7.920301564513883	103.15
7.754136175421977	110.46666666666668
7.6214227084990895	117.71666666666667
7.391636140328722	131.6
7.278774982356609	145.58333333333334
7.190455655134665	152.63333333333333
7.150438402446492	159.65000000000003
7.067746501383822	166.91666666666669
7.044298892386845	174.18333333333337
7.035701435754621	181.20000000000002
7.009752748464633	195.1166666666667
6.881572485947829	202.23333333333335
6.7830925281605285	209.33333333333334
6.7260366796012185	216.58333333333334
6.686175744306359	223.68333333333334
6.589884230025443	230.78333333333333
6.360253979248387	237.76666666666668
6.305699208982089	244.95000000000002
6.2156603904337	258.8333333333333
6.1690778072263734	265.9666666666667
5.842530772595149	273.1166666666667
5.553968864539026	280.1666666666667
5.2885419306932535	290.4666666666667
5.2885419306932535	297.55000000000007
5.260873752076821	311.31666666666666
5.24305356923912	318.3
5.175680772721141	325.28333333333336
5.159580081209883	332.2666666666667
5.147231007138143	339.3666666666667
5.114404354542376	350.3
5.095802584738108	357.4666666666667
4.982159839799429	364.56666666666666
4.952459535069926	373.53333333333336
4.885868325518513	387.45000000000005
4.880709851539178	394.5166666666667
4.856636972968949	408.6833333333334
4.837722568378055	415.68333333333334
4.8338146335452254	422.9166666666667
4.751904319449121	431.0166666666667
4.743150545423584	435.2333333333334
4.694379518709872	442.43333333333334
4.692816344776741	445.3833333333333
4.691253170843609	452.4833333333334
4.677809875018676	466.1333333333334
4.672651401039341	473.20000000000005
4.666555022700127	480.2666666666667
4.644983222422909	487.35
4.639199478870322	501.11666666666673
4.62434932650557	508.3500000000001
4.614345013333526	522.3333333333334
4.611218665467263	529.35
4.586051565143841	536.4833333333333
4.567918747519513	543.4666666666667
4.566355573586382	550.5833333333334
4.5549444038745195	557.7
4.550567516861751	564.7
4.544940090702476	569.7333333333333
4.5410321558696465	576.75
4.529308351371158	583.9833333333333
4.4819441811972665	597.6666666666667
4.477098342004558	604.8
4.468188250585707	609.2666666666667
4.450211750354692	616.3833333333333
4.449899115568066	623.65
4.440363754575961	630.6666666666667
4.433642106663495	637.75
4.430984710977171	651.5333333333333
4.406442880227003	658.5666666666667
4.3495433490610065	665.6833333333334
4.344072240295045	672.8000000000001
4.3345368793029415	684.5166666666667
4.3203119965114425	691.7666666666668
4.314684570352168	698.8333333333334
4.304367622393499	705.85
4.300928639740609	712.9000000000001
4.291393278748505	726.1000000000001
4.285922169982544	733.1333333333333
4.285296900409291	747.1166666666667
4.28279582211628	754.0833333333334
4.277324713350319	761.1333333333333
4.264037734918699	768.2666666666667
4.258566626152739	775.3666666666667
4.251844978240272	782.6666666666667
4.248718630374007	791.6000000000001
4.242622252034795	805.3666666666668


==> PaperData/pilbara_best_lns_mins_s4.dat <==
GAP	TIME
9.32	0.0
8.2	81.66666666666667
7.892320751110825	89.25000000000001
7.765703662527152	96.51666666666668
7.625486960725233	103.85000000000001
7.089787253840979	111.13333333333334
7.033981944428175	125.11666666666667
6.94316153891322	128.66666666666669
6.902519016651795	135.95000000000002
6.842336820226222	150.13333333333333
6.776527197641374	157.3166666666667
6.704777514110627	164.53333333333333
6.569562968894729	178.45000000000002
6.499063824510487	192.36666666666667
6.466549806701346	206.50000000000003
6.43419210628552	213.8
6.337119005038037	220.91666666666669
6.187523259637328	228.23333333333338
6.118430971792904	235.3
6.118430971792904	249.23333333333335
6.1096771977673665	256.5
5.929599560670589	270.40000000000003
5.85534879884683	277.7
5.7126310187519	291.8166666666667
5.570538508230223	305.6666666666667
5.501446220385799	312.98333333333335
5.44782935447938	327.18333333333334
5.3187111876026965	336.3666666666667
5.252588930231224	350.15000000000003
5.21991859502877	364.1
5.180213977127223	371.4333333333334
5.180213977127223	378.70000000000005
5.131911902593451	392.6666666666667
5.087830397679136	399.8833333333333
5.075481323607396	407.1666666666667
5.061881710389149	413.85
4.989819392071775	420.8833333333334
4.9668407352547375	431.65000000000003
4.929168243466263	438.95000000000005
4.929168243466263	445.9666666666667
4.9221339607671695	459.68333333333334
4.909003299728863	466.83333333333337
4.909003299728863	479.1166666666667
4.897123177837061	486.1333333333334
4.879459312392672	492.36666666666673
4.868986047040689	499.58333333333337
4.799424807016327	506.81666666666666
4.799268489623013	520.7666666666667
4.757219110821769	527.8333333333334
4.749090606369484	536.2
4.73314623225154	540.95
4.713293923300767	548.1666666666667
4.71094916240107	555.4166666666667
4.699537992689208	568.8833333333334
4.693441614349993	575.9000000000001
4.692660027383427	582.9499999999999
4.692660027383427	592.85
4.676871970658797	605.7833333333334
4.676090383692231	608.6666666666667
4.673432988005907	614.0500000000001
4.663584992227177	627.8833333333334
4.6571759791013365	641.5666666666667
4.649672744222304	648.5
4.643732683276403	655.65
4.638105257117129	669.6666666666667
4.638105257117129	683.35
4.632321513564542	697.2166666666667
4.6277883091584595	704.2
4.6135634263669605	713.0666666666667
4.610437078500697	720.0000000000001
4.607467048027747	729.2833333333333
4.60465333494811	736.25
4.586207882537155	743.2333333333335
4.570888777992463	750.2166666666667
4.568387699699453	760.8500000000001
4.559633925673915	771.0166666666668
4.553224912548075	779.75
4.548222755962053	785.0333333333333
4.518835086019176	798.8
4.512895025073275	809.0666666666667


==> PaperData/pilbara_best_lns_mins_s5.dat <==
GAP	TIME
9.32	0.0
8.2	81.66666666666667
8.002680830789927	96.0
7.930774829865865	103.23333333333333
7.9146741383546075	117.0
7.799311902089484	130.73333333333335
7.722716379366028	144.70000000000002
7.719746348893078	158.60000000000002
7.60172671694163	172.60000000000002
7.397576201274622	186.5666666666667
7.278149712783357	200.30000000000004
7.210933233658691	214.21666666666667
7.102292645306034	221.43333333333334
6.896422638312581	228.7166666666667
6.674608257201184	242.68333333333334
6.333054752811895	256.73333333333335
6.195182811909674	263.95
6.0806021626111155	277.08333333333337
5.98384169615026	287.3166666666667
5.878952725237118	294.40000000000003
5.751710367080194	308.31666666666666
5.705440418659494	322.28333333333336
5.586013930168227	336.33333333333337
5.5370865860612035	350.18333333333334
5.475810167882439	357.1666666666667
5.442358245713419	371.1833333333334
5.371546466542551	378.1333333333333
5.2885419306932535	385.1000000000001
5.2724412391819975	392.20000000000005
5.207100568777089	406.40000000000003
5.194907812098661	420.41666666666674
5.177243946654272	434.35
5.150669989791033	441.40000000000003
5.122689176387974	448.53333333333336
5.113310132789184	462.25
5.088455667252389	476.40000000000003
5.071729706167879	490.4166666666667
5.062194345175775	504.3
5.044374162338073	513.7833333333334
5.011703827135619	524.6333333333334
5.000761609603697	530.7333333333333
4.990600979038341	537.75
4.982785109372681	551.7166666666667
4.955116930756249	565.8000000000001
4.947457378483904	572.8833333333333
4.908846982335549	579.9666666666667
4.907909077975671	593.95
4.897279495230375	601.0666666666667
4.889307308171403	608.1166666666668
4.880709851539178	619.1666666666667
4.871799760120328	626.2
4.866797603534305	635.1
4.823185050799929	642.1833333333334
4.813962324594452	653.4166666666666
4.809585437581683	660.6666666666667
4.80896016800843	671.0166666666668
4.784262019864949	684.7333333333335
4.763628123947609	691.9333333333334
4.755186984708698	699.0333333333334
4.736272580117803	712.7
4.735022040971298	718.4333333333334
4.691722123023548	725.3833333333334
4.691722123023548	726.8166666666667
4.691722123023548	728.8833333333333
4.691722123023548	730.4166666666667
4.691722123023548	731.9166666666667
4.691722123023548	733.4333333333334
4.691722123023548	734.7166666666667
4.691722123023548	736.2
4.691722123023548	737.6500000000001
4.691722123023548	744.6833333333334
4.691722123023548	748.0666666666667
4.691722123023548	749.5
4.691722123023548	750.95
4.691722123023548	752.5166666666668
4.691722123023548	753.9333333333334
4.685938379470961	758.4666666666668
4.675152479332352	762.3833333333334
4.664053944407116	774.85
4.659051787821094	781.8333333333334
4.652486457301942	789.0000000000001
4.652330139908628	795.55
4.612156569827142	809.25


==> PaperData/pilbara_best_lns_mins_s6.dat <==
GAP	TIME
9.32	0.0
8.2	81.66666666666667
8.095064410238013	89.16666666666667
7.968291004261027	96.21666666666667
7.860744637661562	103.30000000000001
7.505747837447341	117.06666666666668
7.396325662128117	131.05
6.875476107608615	138.28333333333336
6.771212406268727	152.08333333333334
6.615520282528804	159.15
6.409493958142037	166.3
6.019482061825665	173.41666666666666
5.943042856495522	180.4
5.840967598662018	194.13333333333335
5.805952502559866	208.15000000000003
5.749209288787183	215.16666666666669
5.741393419121525	228.95000000000002
5.727481171116652	236.01666666666668
5.708097814345818	243.08333333333337
5.624155374136643	251.83333333333334
5.624155374136643	260.6333333333333
5.598675639026595	274.55
5.589140278034491	288.3
5.56944428647703	293.5833333333333
5.516609007537177	300.65000000000003
5.487846607167554	307.6333333333333
5.424538062875717	319.95
5.360447931617315	333.83333333333337
5.326839692054982	340.9166666666667
5.304017352631258	348.0166666666667
5.17271074224819	355.08333333333337
5.135507202639655	362.1333333333334
5.124252350321106	376.0666666666667
5.001855831356889	389.73333333333335
4.9652775613216065	396.8
4.939954143604871	403.7666666666667
4.906345904042539	410.3166666666667
4.905251682289347	417.40000000000003
4.859919638228526	429.5
4.8333456813652855	443.2166666666667
4.820058702933666	457.1333333333334
4.816619720280776	470.35
4.797392680903256	478.30000000000007
4.79567318957681	485.3666666666667
4.7881699546977785	499.3833333333334
4.787232050337899	513.2833333333334
4.757688063001709	527.2500000000001
4.748465336796231	534.45
4.748465336796231	541.4833333333333
4.736897849691056	553.9000000000001
4.728613027845459	567.8833333333333
4.7003195796557735	581.8000000000001
4.689377362123851	593.7666666666667
4.6875015534040925	600.9833333333333
4.672964035825967	608.0666666666667
4.665929753126875	621.7833333333334
4.661396548720792	629.0500000000001
4.661240231327479	630.95
4.633103100531107	637.1666666666666
4.605903874094615	640.75
4.602621208835038	654.6500000000001
4.590741086943237	663.6333333333333
4.565417669226502	668.9166666666666
4.559008656100662	675.95
4.557289164774217	690.0
4.546972216815547	694.9166666666667
4.54118847326296	700.1333333333334
4.53524841231706	707.2166666666667
4.532122064450796	714.2833333333334
4.507267598914002	721.4
4.502890711901232	735.1333333333333
4.501171220574787	746.4166666666666
4.49788855531521	753.6333333333334
4.48850951171642	760.8166666666667
4.486477385603348	774.9333333333334
4.482882085557145	786.1666666666667
4.482569450770519	791.7833333333333
4.468969837552273	798.8
4.46537453750607	805.9166666666666


==> PaperData/pilbara_best_lns_mins_s7.dat <==
GAP	TIME
9.32	0.0
8.2	81.66666666666667
7.895759733763715	89.41666666666667
7.784149114938106	103.48333333333333
7.694891883356283	117.66666666666667
7.509968407066796	130.86666666666667
7.423055936384671	138.1166666666667
7.320355408977913	151.85000000000002
7.145592563253783	165.73333333333335
7.065870692664062	179.75000000000003
6.925653990862145	187.08333333333334
6.78465570209366	194.43333333333337
6.600044860590799	208.66666666666669
6.547678533830885	222.63333333333335
6.471864598073996	236.65
6.398395423216803	250.65
6.308356604668414	264.6333333333333
6.097640758482252	271.7
5.999004483301638	278.76666666666665
5.988687535342969	292.80000000000007
5.795166602421257	300.1333333333333
5.6110247130983355	312.93333333333334
5.557720481978542	326.93333333333334
5.50394729867881	335.6333333333334
5.4497051631991384	342.75000000000006
5.426570188988789	349.8833333333333
5.40155940605868	363.7333333333334
5.341533527026421	371.0166666666667
5.294325674245841	380.2166666666667
5.23961458658623	392.83333333333337
5.216635929769193	399.95000000000005
5.193188320772216	414.0166666666667
5.125971841647551	421.1666666666667
5.030774549119827	428.3
5.022177092487603	441.23333333333335
4.963870704781788	448.3833333333333
4.89853003437688	462.50000000000006
4.86851709486075	469.58333333333337
4.840379964064379	483.55000000000007
4.800675346162832	497.6000000000001
4.79567318957681	504.66666666666674
4.78285516332513	518.6666666666667
4.7326772800716	532.4
4.692347392596801	539.4666666666667
4.682186762031445	553.4333333333334
4.667336609666693	560.4333333333333
4.6603023269676	574.4166666666667
4.654674900808326	588.45
4.65045433118887	595.5
4.63075833963141	602.6
4.6281009439450855	615.5333333333334
4.627475674371833	629.5333333333333
4.609030221960878	643.4
4.602777526228351	650.4000000000001
4.600589082721966	657.6666666666667
4.595274291349319	664.2
4.587145786897033	671.4666666666667
4.574484078038667	685.5000000000001
4.566511890979695	692.7166666666668
4.565573986619816	706.4166666666666
4.563541860506745	709.6666666666667
4.5561949430210245	723.4166666666667
4.552599642974823	730.5
4.54462745591585	736.7666666666668
4.503203346687858	743.8000000000001
4.488665829109733	750.9000000000001
4.484288942096963	758.05
4.429265219650726	765.1500000000001
4.422856206524886	774.8000000000001
4.413789797712721	781.9166666666667
4.395188027908454	789.2166666666667
4.391123775682311	803.1333333333334


==> PaperData/pilbara_best_lns_mins_s8.dat <==
GAP	TIME
9.32	0.0
8.2	81.66666666666667
8.14555492827817	96.21666666666667
8.043948622624605	110.16666666666669
7.982984839232467	117.4
7.905764046935758	124.53333333333335
7.765078392953899	138.5666666666667
7.525600146398113	145.60000000000002
6.972549208856098	152.71666666666667
6.61974085214826	159.88333333333335
6.460140793575507	173.91666666666669
6.460140793575507	175.33333333333334
6.460140793575507	176.8
6.460140793575507	178.63333333333335
6.444352736850877	181.0
6.387765840471507	188.15
6.277562078185718	195.23333333333335
6.128435284964947	202.35000000000002
5.892239703668739	209.46666666666667
5.861601494579356	216.68333333333334
5.724511140643701	223.9
5.705440418659494	237.73333333333335
5.6841812531689015	247.18333333333334
5.4934740333268275	254.33333333333334
5.481593911435026	261.45
5.480968641861773	275.50000000000006
5.457989985044737	289.2666666666667
5.366075357776589	303.1
5.322462805042213	310.25
5.285415582826991	324.3
5.27212860439537	338.2666666666667
5.2558715954908	345.45000000000005
5.2438351562056855	352.7666666666667
5.226171290761297	366.7333333333334
5.219293325455517	376.7666666666667
5.204599490484078	385.70000000000005
5.1853724511065575	392.70000000000005
5.177243946654272	399.9666666666667
5.1698970291685535	413.5
5.154734242017176	427.4333333333334
5.136288789606221	433.33333333333337
5.120969685061529	447.1333333333334
5.0535968885435505	450.83333333333337
5.049845271104035	464.8833333333334
5.037496197032294	472.20000000000005
5.030305596939887	484.11666666666673
5.022489727274229	491.4333333333334
5.0092027488426085	505.4333333333334
4.940266778391498	512.5666666666667
4.921352373800604	526.5166666666668
4.900562160489951	533.6333333333334
4.888994673384777	540.9166666666666
4.8857120081252	548.0666666666667
4.8772708688862885	555.2333333333333
4.867266555714245	569.1833333333334
4.857887512115455	576.3333333333334
4.850696912023048	579.1500000000001
4.839285742311186	586.3333333333334
4.839129424917873	590.9833333333335
4.815056546347645	598.1333333333333
4.796923728723316	605.2333333333333
4.758625967361588	619.3000000000001
4.75675015864183	630.2666666666668
4.704696466668542	637.2666666666667
4.611843935040516	644.2666666666667
4.608873904567566	658.15
4.576672521545051	665.3000000000001
4.574015125858727	668.8833333333334
4.5561949430210245	676.1833333333334
4.526650955684834	688.8833333333333
4.522430386065379	694.2333333333335
4.505704424980869	701.3500000000001
4.461935554853181	713.0500000000001
4.447710672061681	720.2000000000002
4.4389568980361425	734.1166666666667
4.4375500414963245	745.9
4.433016837090243	753.0333333333334
4.430984710977171	762.25
4.427545728324281	776.2666666666668
4.4080060541601345	780.2166666666668
4.40534865847381	785.6500000000001
4.385496349523037	792.7333333333333
4.385496349523037	799.85
4.374085179811176	807.1333333333333


==> PaperData/pilbara_best_lns_mins_s9.dat <==
GAP	TIME
9.32	0.0
8.2	81.66666666666667
8.05989299674255	89.35000000000001
7.879190090072517	96.71666666666667
7.800093489056051	104.01666666666667
7.712243114014046	118.11666666666667
7.589065008083264	131.83333333333334
7.337550322242363	145.65000000000003
7.0336693096415495	159.4
7.003812687518733	166.65000000000003
6.908771712384322	178.11666666666667
6.83483358534719	185.41666666666669
6.810291754597022	192.65
6.703058022784182	199.8
6.591291086565261	207.06666666666666
6.543301646818117	214.20000000000002
6.170953615946131	221.35000000000002
6.0645014710998595	228.6
5.865509429412185	237.08333333333334
5.763903123758621	244.4
5.694498201127572	251.65000000000003
5.609148904378578	258.8
5.479874420108581	266.00000000000006
5.40499838871157	279.78333333333336
5.352319427165029	292.11666666666673
5.310426365757098	299.3666666666667
5.296045165572286	306.70000000000005
5.222107038535154	313.8333333333333
5.186935625039689	320.9666666666667
5.0686033583016155	328.11666666666673
5.065008058255413	335.2666666666667
5.046093653664519	342.41666666666674
5.028742423006756	356.45000000000005
5.0240529012073605	370.2666666666667
5.014830175001883	381.65000000000003
4.9366714783452945	392.28333333333336
4.927917704319757	399.28333333333336
4.9069711736157915	406.3833333333333
4.902594286603023	418.6333333333333
4.891339434284474	432.4666666666667
4.8775835036729145	439.6000000000001
4.863045986094789	446.6666666666667
4.8625770339148495	453.70000000000005
4.849759007663169	467.43333333333334
4.795047920003557	474.58333333333337
4.7887952242710305	481.73333333333335
4.780979354605372	488.7833333333334
4.776602467592602	495.90000000000003
4.76909923271357	503.11666666666673
4.767067106600499	513.6666666666667
4.763471806554296	523.8166666666667
4.761752315227851	535.3333333333334
4.756124889068577	541.1333333333334
4.748152702009605	555.0333333333334
4.7439321323901495	562.1666666666666
4.740493149737259	575.8833333333333
4.659051787821094	589.8
4.6427947789165245	597.0666666666667
4.635447861430805	604.1000000000001
4.631852561384602	611.2
4.619190852526235	618.4
4.606529143667867	625.5666666666667
4.601370669688533	632.85
4.589177913010105	636.2
4.57761042590493	643.5500000000001
4.560102877853854	650.7833333333333
4.555413356054459	657.7833333333333
4.545565360275729	662.6500000000001
4.544314821129223	669.7333333333333
4.535873681890312	683.75
4.534154190563868	697.7833333333333
4.531496794877543	704.9166666666667
4.528370447011279	718.85
4.515865055546225	732.9166666666667
4.512582390286649	747.0166666666667
4.50179649014804	754.1333333333333
4.498670142281776	761.4
4.4953874770221995	775.1666666666667
4.49147954218937	782.2166666666667
4.490229003042865	796.4000000000001
4.4377063588896375	802.0

